Weakly Supervised Action Selection Learning in Video

Localizing actions in video is a core task in computer vision. The weakly supervised temporal localization problem investigates whether this task can be adequately solved with only video-level labels, significantly reducing the amount of expensive and error-prone annotation that is required. A common approach is to train a frame-level classifier where frames with the highest class probability are selected to make a video-level prediction. Frame level activations are then used for localization. However, the absence of frame-level annotations cause the classifier to impart class bias on every frame. To address this, we propose the Action Selection Learning (ASL) approach to capture the general concept of action, a property we refer to as "actionness". Under ASL, the model is trained with a novel class-agnostic task to predict which frames will be selected by the classifier. Empirically, we show that ASL outperforms leading baselines on two popular benchmarks THUMOS-14 and ActivityNet-1.2, with 10.3% and 5.7% relative improvement respectively. We further analyze the properties of ASL and demonstrate the importance of actionness. Full code for this work is available here: https://github.com/layer6ai-labs/ASL.

==> tpos_stability.dat <==
x y err
1 0.5381749905645847 0.059907145371781774
2 0.6967727765440941 0.03501421758415956
3 0.7818514555692673 0.029605112712560895
4 0.8340965434908867 0.03515975663614847
5 0.8606224283576012 0.057659009051545806
6 0.8903686180710793 0.046495559370942165
7 0.9095833674073219 0.03361929223415763
8 0.9221348017454147 0.0256303694815267
9 0.929673470556736 0.016785285310439938
10 0.9373292028903961 0.011000481743321898
11 0.9448055475950241 0.005548893860326922
12 0.9510455951094627 0.004925581693841177
13 0.9497682973742485 0.008680888772044783
14 0.9513089582324028 0.008435492162421877
15 0.954473152756691 0.008726526712311956
16 0.9587184265255928 0.0046955460008976
17 0.9576276764273643 0.008783052915630881
18 0.9549998492002487 0.008972925577169201
19 0.9547225460410118 0.00399707618975196
20 0.961534395813942 0.008119853406908236
21 0.962263822555542 0.005630063516766958
22 0.9593208730220795 0.007980302384758869
23 0.9581734538078308 0.004566633681229443
24 0.9595593810081482 0.007604327062393662
25 0.96134864538908 0.004443031893975494
26 0.9646061435341835 0.005639751163707311
27 0.9650754258036613 0.00443005261790747
28 0.9669119715690613 0.005071116544943065
29 0.9665624126791954 0.00688736945196005
30 0.9673338830471039 0.00859095418180229
31 0.9679791554808617 0.006709043651207033
32 0.9681640714406967 0.003457383931628899
33 0.9697505235671997 0.006791424335876671
34 0.9682591110467911 0.004785718912151277
35 0.9675441980361938 0.005781193764483543
36 0.9678652659058571 0.006571508655096528
37 0.968170776963234 0.007721386110833793
38 0.9652335941791534 0.005611231057130276
39 0.9669924303889275 0.005223565962236959
40 0.9681701511144638 0.004890385668218303
41 0.9659363478422165 0.004610501539550198
42 0.9694733619689941 0.005240531712465883
43 0.9683997705578804 0.004679952210045309
44 0.97010537981987 0.0052121631509837625
45 0.9717528373003006 0.0063799857612635005
46 0.9712305665016174 0.005770428470259764
47 0.9723318442702293 0.0042798209589335065
48 0.9709643498063087 0.005549774655791791
49 0.9710887148976326 0.007028222914407653

